Internal wave breaking and the fate of planets around solar-type stars

Internal gravity waves are excited at the interface of convection and radiation zones of a solar-type star by the tidal forcing of a short-period planet. The fate of these waves as they approach the centre of the star depends on their amplitude. We discuss the results of numerical simulations of these waves approaching the centre of a star, and the resulting evolution of the spin of the central regions of the star, and the orbit of the planet. If the waves break, we find efficient tidal dissipation, which is not present if the waves perfectly reflect from the centre. This highlights an important amplitude dependence of the (stellar) tidal quality factor Q', which has implications for the survival of planets on short-period orbits around solar-type stars, with radiative cores.

==> pagefram.sty.txt <==
%%
%%  pageframe.sty for LaTeX 2e by Mark Reed
%%
%%  Generated from pageframe.sty by Cameron Smith
%%  18 Sept 1990, 16 Oct 1990, 21 Nov 1990, 14 Nov 1991
%%  v0.1 -- First release. 18.4.97, M. Reed
%%  v0.2 -- Added \killcropmarks and \nextpagestyle. Updated output
%%          routine for use with LaTeX 2e <1997/12/01>. 23.4.98, M. Reed
%%
%%  By default, draws a frame around the text area to represent
%%  the edge of the paper -- useful when pages for a book of size
%%  7x9 inches (for example) is being proofed on 8 1/2 x 11 inch
%%  paper.  If \pageframefalse is executed, the part of the frame
%%  beside the text is removed, leaving only the corner marks
%%  to use for checking registration and for cropping.
%%  The full frame can be restored by executing \pageframetrue.
%%
%%  This shows the results of
%%
%%       \pageframetrue  and   \pageframefalse
%%
%%        _|__________|_       _|          |_
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%         |          |
%%        _|__________|_       _            _
%%         |          |         |          |
%%
%%
%%  This style option also prints (outside the page area) a timestamp,
%%  a job ID, and the page number and a sequence number on each page.
%%  The sequence number advances throughout the document, so even if
%%  there is a page (i) and several pages 1, only the first page
%%  will have sequence number 1.
%%
%%  An oversight in the original version sometimes caused the tag line
%%  to be printed in an unusual font (if that was the last-used font
%%  on the preceding page).  The current version explicitly sets the
%%  font for the tag line so that this won't happen.  The default is
%%  to use cmr10, since it's highly unlikely that there are any TeX
%%  sites that don't have this font available, but the \pffont macro
%%  is provided in case another font is desired.
%%
%%  Two more features have been added: an "inner skeleton", consisting
%%  of rules that demarcate the header, footer, and text area, and a
%%  "text grid" that can be placed inside the text area.  Use
%%  "\innerskeltrue" or "\innerskelfalse" to control the skeleton
%%  and "\textgridtrue" or "\textgridfalse" to control the text grid.
%%  Use (for example) "\gridsize{10pt}{12pt}" to make a grid whose
%%  squares have width 10pt and height 12pt.
%%
%%  To use this style option, include pageframe as an optional argument
%%  in the \documentstyle command, e.g.
%%
%%                 \documentstyle[pageframe]{book}
%%
%%  Also you must tell LaTeX the height of the paper you are using
%%  (it can deduce the width for itself).  You do this by including
%%  a declaration such as
%%                         \paperheight{9in}
%%
%%  in the preamble of your document.  This *must* appear before
%%  the first page of output, because the new output routine
%%  uses this value.  (If you forget to specify it, then two
%%  things will happen: the vertical rules at the sides of the
%%  text will disappear, because LaTeX thinks they have height 0pt,
%%  and the rule that represents the bottom of the paper will be
%%  flush against the bottom of the footer.)
%%
%%  Since this style file modifies (a part of) LaTeX's output routine,
%%  it is exceedingly unlikely to be compatible with any other style
%%  option that also modifies the output routine.
%%
%%  Please direct comments and bug reports by electronic mail
%%  to texline@cup.cam.ac.uk
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\NeedsTeXFormat{LaTeX2e}[1997/12/01]
\ProvidesPackage{pagefram}[1998/04/23 v0.2 CUP LaTeX 2e package]

\def\vb@xt@{\vbox to}
\let\@themargin=\oddsidemargin

%%
%% This is the timestamp
%%
\@tempcnta\time\@tempcntb\@tempcnta
\divide\@tempcntb by 60\multiply\@tempcntb by 60\advance\@tempcnta-\@tempcntb
\divide\@tempcntb by 60
\edef\@@@timestamp{\vrule \@height.4in \@depth.3in \@width\z@
	   \hskip.5in\today\space\space
	   \ifnum\@tempcntb<10 0\fi
	   \number\@tempcntb:\ifnum\@tempcnta<10 0\fi\number\@tempcnta
	   \space\space\space\space\space\space\jobname
	   \space\space\space\space\space\space
}

%%
%%  \pffont lets us specify the font to use for the tag line
%%  By default we use whatever font is current when this file is
%%  being loaded.  This will normally be cmr10; in any case we're
%%  selecting a font which is (a) certainly available on the system
%%  were running on and (b) probably suitable for this purpose
%%  (normal-sized roman text).
%%
\def\pffont#1{\global\font\@@@pffont=#1\relax}
\def\@@@pffont{\global\let\@@@pffont}
\expandafter\@@@pffont\the\font

\newcount\@@@sheetcount

%%
%% This is the code that makes the "inner skeleton".
%%
\newif\ifinnerskel
\newif\iftextgrid
\textgridtrue
\newdimen\@@@gridwd\newdimen\@@@gridht
\def\gridsize#1#2{\global\@@@gridwd#1\global\@@@gridht#2}
\@@@gridwd 10\p@ \@@@gridht 10\p@

\def\@@@innerskel{\vb@xt@\z@{%
\vskip \topmargin
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \headsep
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\iftextgrid
\vb@xt@\z@{\vb@xt@ \textheight{%
\leaders\vb@xt@ \@@@gridht{\vss\hrule \@width\textwidth}\vfil
}\vss}%
\fi
\hb@xt@ \textwidth{\llap{\vrule \@height\textheight}%
\iftextgrid\leaders\hb@xt@\@@@gridwd{\hfil\vrule \@height\textheight}\fi\hfil
\vrule \@height\textheight}%
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip \footskip
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vskip -\footheight
\vb@xt@\z@{\vss\hrule \@width\textwidth}%
\vss
}}

%%
%%  The paper width can be deduced from the text width and margins,
%%  but the paper height must be specified.
%%
\newdimen\@@@pageheight
\def\paperheight#1{\global\@@@pageheight#1}
\newdimen\@@@pagewidth

%%
%%  The part of the output routine that puts the frame on the
%%  page to represent the edge of the paper is surrounded by
%%  \ifpageframe...\fi so that it can be suppressed.
%%
\newif\ifpageframe
\pageframetrue

%%
%%  \@@@cropmark should be followed by two letters, the first of which
%%  is t or b (for top or bottom) and the second l or r (left or right).
%%  It makes a box of height, width, and depth 0pt, but with a
%%  crop mark extending above or below and left or right of the base point.
%%
%%  The arms of the crop mark do not quite meet, but are positioned
%%  so that if they were extended to meet, the meeting point would be
%%  the corner of the paper.  This is to allow a little leeway for
%%  positioning and cutting the paper.
%%
\def\@@@cropmark#1#2{%
\csname#2lap\endcsname{%
\vb@xt@\z@{%
\if#1t\vss\else
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\vglue.05in\fi%
\hb@xt@ .5in{\if#2l\hfil\fi\vrule \@height.45in \@depth\z@\if#2r\hfil\fi}%
\if#1b\vss\else
\vglue.05in%
\hb@xt@ .5in{\if#2r\hfil\fi
\vrule \@width.45in \@height.4\p@ \@depth\z@\if#2l\hfil\fi}%
\fi%
}}%
}

\newcommand\killcropmarks{\global\let\@@@cropmark\@gobbletwo}

\let\@theothermargin\@themargin

\newif\ifnoinfo  \noinfotrue % turns of timestamp etc. at top of page

\newif\if@NextPageStyle
\newcount\@NextCount
\newcount\@NextLimit

\newcommand\nextpagestyle{\@ifnextchar[{\@xnextpstyle}{\@xnextpstyle[0]}}
\def\@xnextpstyle[#1]#2{%
  \global\@NextCount=\z@
  \ifnum#1=\z@
    \global\@NextLimit=\tw@
    \global\@NextPageStyletrue
    \gdef\@NextStyle{#2}%
  \else
    \ifnum#1<\tw@
      \errmessage{The [n] argument in the \string\nextpagestyle
                  \space command must be >1.^^J
                  \space The command has been ignored}%
    \else
      \global\@NextLimit=#1\relax
      \global\advance\@NextLimit \@ne
      \global\@NextPageStyletrue
      \gdef\@NextStyle{#2}%
    \fi
  \fi
}

% Adapted from LATEX.LTX [1997/12/01]

\ifx\normalsfcodes\undefined \let\normalsfcodes\relax\fi

\def\@outputpage{%
  \begingroup           % the \endgroup is put in by \aftergroup
    \let \protect \noexpand
    \@resetactivechars
    \@parboxrestore
    \global\advance\@@@sheetcount \@ne
    \shipout \vbox{%
      \set@typeset@protect
      \aftergroup \endgroup
      \aftergroup \set@typeset@protect
                                % correct? or just restore by ending
                                % the group?
      \if@specialpage
        \global\@specialpagefalse\@nameuse{ps@\@specialstyle}%
      \fi
      \if@NextPageStyle
        \ifnum\@NextCount>\z@
          \ifnum\@NextCount<\@NextLimit
            \@nameuse{ps@\@NextStyle}%
          \else
            \global\@NextPageStylefalse
          \fi
        \fi
      \fi
      \if@twoside
        \ifodd\count\z@ \let\@thehead\@oddhead \let\@thefoot\@oddfoot
          \let\@themargin\oddsidemargin
          \let\@theothermargin\evensidemargin
        \else \let\@thehead\@evenhead
          \let\@thefoot\@evenfoot \let\@themargin\evensidemargin
          \let\@theothermargin\oddsidemargin
        \fi
      \fi
      \reset@font
      \normalsize
      \normalsfcodes
      \let\label\@gobble
      \let\index\@gobble
      \let\glossary\@gobble
      \baselineskip\z@skip \lineskip\z@skip \lineskiplimit\z@
      \@begindvi
      \vb@xt@\z@{\vss
        \hbox{\ifnoinfo \else
          \@@@pffont\@@@timestamp Sheet number \number\@@@sheetcount
          \space\space Page number \thepage\fi}%
        \hrule \@height\z@ \@depth\z@
      }%
      \@@@pagewidth\@themargin \advance\@@@pagewidth\textwidth
      \advance\@@@pagewidth\@theothermargin
      \hbox{\@@@cropmark tl\hskip\@@@pagewidth\@@@cropmark tr}%
      \ifpageframe \vb@xt@\z@{\vss\hrule \@width\@@@pagewidth}\fi
      \hbox{%
        \ifpageframe
          \llap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \else
          \vrule \@height\z@ \@depth\@@@pageheight \@width\z@
        \fi
        \hskip\@themargin
        \vtop{%
          \ifinnerskel\@@@innerskel\fi
          \vskip \topmargin
%%%          \moveright\@themargin
          \vbox {%
            \setbox\@tempboxa \vbox to\headheight{%
              \vfil
              \color@hbox
              \normalcolor
              \hb@xt@\textwidth {\@thehead}%
              \color@endbox
            }%                        %% 22 Feb 87
            \dp\@tempboxa \z@
            \box\@tempboxa
            \vskip \headsep
            \box\@outputbox
            \baselineskip \footskip
            \color@hbox
            \normalcolor
            \hb@xt@\textwidth{\@thefoot}%
            \color@endbox
          }%
        }%
        \ifpageframe
          \hskip\@theothermargin
          \rlap{\vrule \@height\z@ \@depth\@@@pageheight}%
        \fi
      }%
      \ifpageframe \vb@xt@\z@{\hrule \@width\@@@pagewidth\vss}\fi
      \hbox{\@@@cropmark bl\hskip\@@@pagewidth\@@@cropmark br}%
    }%
    \global \@colht \textheight
    \stepcounter{page}%
    \global\advance\@NextCount \@ne
    \let\firstmark\botmark
}

\endinput

% End of file pagefram.sty


==> upmath.sty.txt <==
%%
%% This is file `upmath.sty'
%%
%% Copyright (1996) Cambridge University Press
%%
%% by Mark A. Reed
%%
%% This package provides 'upright' math (lower-case Greek, A-Z, a-z,
%% punctuation, < >, \ell, \partial) from the AMS Euler fonts EURM/B.
%% When used internaly at CUP, this package substitutes the correct
%% Monotype Times MTMR/B math fonts.
%%
%% Requires the amsbsy.sty and amsgen.sty packages.
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% This file is distributed in the hope that it will be useful,
%% but WITHOUT ANY WARRANTY; without even the implied warranty of
%% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.
%%
\ProvidesPackage{upmath}[1996/10/20 v1.0 CUP LaTeX2e package]

\RequirePackage{amsbsy}[1995/01/20] % also includes amsgen.sty

% Macro for changing \mathversion's
\providecommand{\mathch}[2]{% Derived from AMSBSY.STY
  \begingroup
  \let\@nomath\@gobble \mathversion{#1}%
  \math@atom{#2}{%
  \mathchoice%
    {\hbox{$\m@th\displaystyle#2$}}%
    {\hbox{$\m@th\textstyle#2$}}%
    {\hbox{$\m@th\scriptstyle#2$}}%
    {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}

\ifCUPmtlplainloaded \else
%
% The following is from Ueur.fd: changed encoding from U to OML.
% This allows to use eurm/b as (more or less) a math italic font.
%
\DeclareFontFamily{OML}{eur}{\skewchar\font'177}
\DeclareFontShape{OML}{eur}{m}{n}{
  <5> <6> <7> <8> <9> gen * eurm
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurm10
  }{}
\DeclareFontShape{OML}{eur}{b}{n}{
  <5> <6> <7> <8> <9> gen * eurb
  <10> <10.95> <12> <14.4> <17.28> <20.74> <24.88> eurb10
  }{}
%
\fi

\DeclareMathVersion{upright}
\DeclareMathVersion{boldupright}
\ifCUPmtlplainloaded
  \SetSymbolFont{letters}{upright}    {OML}{mtm}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{mtm}{b}{n}
\else
  \SetSymbolFont{letters}{upright}    {OML}{eur}{m}{n}
  \SetSymbolFont{letters}{boldupright}{OML}{eur}{b}{n}
\fi

\ifCUPmtlplainloaded
% we want mtr(bx)/mt(b)sy in \mathversion upright/boldupright
  \SetSymbolFont{operators}{upright}{OT1}{mtr}{m}{n}
  \SetSymbolFont{symbols}{upright}{OMS}{mtsy}{m}{n}
  \SetSymbolFont{operators}{boldupright}{OT1}{mtr}{bx}{n}
  \SetSymbolFont{symbols}{boldupright}{OMS}{mtsy}{b}{n}
\fi

\DeclareRobustCommand{\mathup}[1]{\mathch{upright}{#1}}
\DeclareRobustCommand{\mathbup}[1]{\mathch{boldupright}{#1}}

% lower-case Greek
\newcommand\ualpha{\mathup{\alpha}}
\newcommand\ubeta{\mathup{\beta}}
\newcommand\ugamma{\mathup{\gamma}}
\newcommand\udelta{\mathup{\delta}}
\newcommand\uepsilon{\mathup{\epsilon}}
\newcommand\uzeta{\mathup{\zeta}}
\newcommand\ueta{\mathup{\eta}}
\newcommand\utheta{\mathup{\theta}}
\newcommand\uiota{\mathup{\iota}}
\newcommand\ukappa{\mathup{\kappa}}
\newcommand\ulambda{\mathup{\lambda}}
\newcommand\umu{\mathup{\mu}}
\newcommand\unu{\mathup{\nu}}
\newcommand\uxi{\mathup{\xi}}
\newcommand\upi{\mathup{\pi}}
\newcommand\urho{\mathup{\rho}}
\newcommand\usigma{\mathup{\sigma}}
\newcommand\utau{\mathup{\tau}}
\newcommand\uupsilon{\mathup{\upsilon}}
\newcommand\uphi{\mathup{\phi}}
\newcommand\uchi{\mathup{\chi}}
\newcommand\upsi{\mathup{\psi}}
\newcommand\uomega{\mathup{\omega}}
\newcommand\uvarepsilon{\mathup{\varepsilon}}
\newcommand\uvartheta{\mathup{\vartheta}}
\newcommand\uvarpi{\mathup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\uvarrho{\mathup{\varrho}}
  \newcommand\uvarsigma{\mathup{\varsigma}}
\else
  \let\uvarrho\varrho % don't exist in eurm.
  \let\uvarsigma\varsigma
\fi
\newcommand\uvarphi{\mathup{\varphi}}

\newcommand\ubalpha{\mathbup{\alpha}}
\newcommand\ubbeta{\mathbup{\beta}}
\newcommand\ubgamma{\mathbup{\gamma}}
\newcommand\ubdelta{\mathbup{\delta}}
\newcommand\ubepsilon{\mathbup{\epsilon}}
\newcommand\ubzeta{\mathbup{\zeta}}
\newcommand\uboldeta{\mathbup{\eta}}
\newcommand\ubtheta{\mathbup{\theta}}
\newcommand\ubiota{\mathbup{\iota}}
\newcommand\ubkappa{\mathbup{\kappa}}
\newcommand\ublambda{\mathbup{\lambda}}
\newcommand\ubmu{\mathbup{\mu}}
\newcommand\ubnu{\mathbup{\nu}}
\newcommand\ubxi{\mathbup{\xi}}
\newcommand\ubpi{\mathbup{\pi}}
\newcommand\ubrho{\mathbup{\rho}}
\newcommand\ubsigma{\mathbup{\sigma}}
\newcommand\ubtau{\mathbup{\tau}}
\newcommand\ubupsilon{\mathbup{\upsilon}}
\newcommand\ubphi{\mathbup{\phi}}
\newcommand\ubchi{\mathbup{\chi}}
\newcommand\ubpsi{\mathbup{\psi}}
\newcommand\ubomega{\mathbup{\omega}}
\newcommand\ubvarepsilon{\mathbup{\varepsilon}}
\newcommand\ubvartheta{\mathbup{\vartheta}}
\newcommand\ubvarpi{\mathbup{\varpi}}
\ifCUPmtlplainloaded
  \newcommand\ubvarrho{\mathbup{\varrho}}
  \newcommand\ubvarsigma{\mathbup{\varsigma}}
\else
  \newcommand\ubvarrho{\boldsymbol{\varrho}} % don't exist in eurb.
  \newcommand\ubvarsigma{\boldsymbol{\varsigma}}
\fi
\newcommand\ubvarphi{\mathbup{\varphi}}

% A few other upright symbols
\newcommand\upartial {\mathup{\partial}}
\newcommand\ubpartial{\mathbup{\partial}}

\endinput

% End of file `upmath.sty'


